Privacy Analysis of Samsung's Crowd-Sourced Bluetooth Location Tracking System

We present a detailed privacy analysis of Samsung's Offline Finding (OF) protocol, which is part of Samsung's Find My Mobile (FMM) location tracking system for locating Samsung mobile devices, such as Samsung smartphones and Bluetooth trackers (Galaxy SmartTags). The OF protocol uses Bluetooth Low Energy (BLE) to broadcast a unique beacon for a lost device. This beacon is then picked up by nearby Samsung phones or tablets (the {\em finder} devices), which then forward the unique beacon, along with the location it was detected at, to a Samsung managed server. The owner of a lost device can then query the server to locate their device. We examine several security and privacy related properties of the OF protocol and its implementation, from the perspectives of the owner, the finder and the vendor. These include examining: the possibility of identifying the owner of a device through the Bluetooth data obtained from the device, the possibility for a malicious actor to perform unwanted tracking against a person by exploiting the OF network, the possibility for the vendor to de-anonymise location reports to determine the locations of the owners or the finders of lost devices, and the possibility for an attacker to compromise the integrity of the location reports. Our findings suggest that there are privacy risks on all accounts, arising from issues in the design and the implementation of the OF protocol.

==> commands.txt <==
"name": "setUTCTime",
"gatt": {
    "service": "0000FD5A-0000-1000-8000-00805F9B34FB",
    "characteristic": "DEE30005-182D-5496-B1AD-14F216324184",
    "cipher": "aes-cbc-128-pkcs7padding",
    "opCode": "0",
    "arguments": [
        {
            "name": "utcTime",
            "value": {
                "valueType": "uint64"
            }
        }
    ]
}


==> locationreportrequest.txt <==
"items":[
  {
     "geolocation":{
        "latitude":"-35.2759735",
        "longitude":"149.1287396",
        "timeStamp":1658235656202,
        "valid":true,
        ...
     },
     "tagAdvertisement":{
        "serviceData":"E1MYAZFq3BuP+18ywwAAAIWrOuw="
     }
  }
],
"findNode":{
  "host":"GALAXY_PHONE",
  "id":"b50caa...",
  ...
}


==> setUTCtime.txt <==
Bluetooth Attribute Protocol
    Opcode: Write Request (0x12)
    Handle: 0x0064 (Unknown: Unknown)
        [Service UUID: Unknown (0xfd5a)]
        [UUID: dee30005182d5496b1ad14f216324184]
    Value: 2ad5025512a89e6ac7751f834b3f8de1


==> stuffs.txt <==
bleD2D":{
   "encryptionKey":"IlpuVo9EAodqBaIxCJ8DMCCV7uns7k7JqvGSPETLVQo=",
   "cipher":"AES_128-CBC-PKCS7Padding",
   "advertisingId":null,
   "identifier":"FAC9051BE9E3",
   ...
   "metadata":{
      "regionCode":12,
      "privacyIdPoolSize":1000,
      "privacyIdSeed":"AAAAAAAgScg=",
      "privacyIdInitialVector":"/aawMsUHT9eSZ+Wcp9+21g==",
      "numAllowableConnections":2,
      ...
    }
}

